Extremal combinatorics, iterated pigeonhole arguments, and generalizations of PPP

We study the complexity of computational problems arising from existence theorems in extremal combinatorics. For some of these problems, a solution is guaranteed to exist based on an iterated application of the Pigeonhole Principle. This results in the definition of a new complexity class within TFNP, which we call PLC (for "polynomial long choice"). PLC includes all of PPP, as well as numerous previously unclassified total problems, including search problems related to Ramsey's theorem, the Sunflower theorem, the Erd\H{o}s-Ko-Rado lemma, and K\"onig's lemma. Whether the first two of these four problems are PLC-complete is an important open question which we pursue; in contrast, we show that the latter two are PPP-complete. Finally, we reframe PPP as an optimization problem, and define a hierarchy of such problems related to Tur\'an's theorem.

==> README.txt <==
This document includes details for each draft

Draft 3: This draft was written Feb 8th, 2021 (approximately). 
Prof. Yannakakis sent responses on this draft. I will make the edits in the file called 'draft4.tex'
